The non-homogeneous flow of a thixotropic fluid around a sphere

The non-homogeneous flow of a thixotropic fluid around a settling sphere is simulated. A four-parameter Moore model is used for a generic thixotropic fluid and discontinuous Galerkin method is employed to solve the structure-kinetics equation coupled with the conservation equations of mass and momentum. Depending on the normalized falling velocity $U^{*}$, which compares the time scale of structure formation and destruction, flow solutions are divided into three different regimes, which are attributed to an interplay of three competing factors: Brownian structure recovery, shear-induced structure breakdown, and the convection of microstructures. At small $U^{*}( \ll 1)$, where the Brownian structure recovery is predominant, the thixotropic effect is negligible and flow solutions are not too dissimilar to that of a Newtonian fluid. As $U^{*}$ increases, a remarkable structural gradient is observed and the structure profile around the settling sphere is determined by the balance of all three competing factors. For large enough $U^{*}(\gg 1)$, where the Brownian structure recovery becomes negligible, the balance between shear-induced structure breakdown and the convection plays a decisive role in determining flow profile. To quantify the interplay of three factors, the drag coefficient Cs of the sphere is investigated for ranges of $U^{*}$. With this framework, the effect of the destruction parameter, the confinement ratio, and a possible nonlinearity in the model-form on the non-homogeneous flow of a thixotropy fluid have been addressed.

==> Figures/Cs_Wi_Cross.txt <==
4.00000000000000e-05	1.00351538244726
8.00000000000000e-05	1.00348246885082
0.000160000000000000	1.00341080214891
0.000320000000000000	1.00326746874508
0.000640000000000000	1.00298212909857
0.00128000000000000	1.00241476770841
0.00256000000000000	1.00127838597667
0.00512000000000000	0.999003963561745
0.0102400000000000	0.994429404984682
0.0204800000000000	0.985620372874363
0.0409600000000000	0.968081108846803
0.0819200000000000	0.934606579458662
0.163840000000000	0.872590309084552
0.327680000000000	0.767246893076031
0.655360000000000	0.612405161707159
1.31072000000000	0.440811261002434
2.62144000000000	0.297363804262486
5.24288000000000	0.192856344249604
10.4857600000000	0.121822765596959
20.9715200000000	0.0761137123993955
41.9432000000000	0.0481584149633818
83.8860000000000	0.0316402457034505
167.772000000000	0.0219794061270430
335.544400000000	0.0164520576159600
671.088000000000	0.0133910284402757
1342.17600000000	0.0117313096881425
2684.35600000000	0.0108533066305179
5368.72000000000	0.0104005419975232
10737.4000000000	0.0101702266824610
21474.8400000000	0.0100535477054715
42949.6000000000	0.00999492977403785
85899.2000000000	0.00996561144520918
171798.800000000	0.00995085495108172
343597.200000000	0.00994351224141739

==> Figures/Cs_Wi_Cross_revised.txt <==
0.000200000000000000	1.00411950620118
0.000400000000000000	1.00406960494206
0.000800000000000000	1.00403456788780
0.00160000000000000	1.00396290118588
0.00320000000000000	1.00382089494320
0.00640000000000000	1.00353290097439
0.0128000000000000	1.00296885748710
0.0256000000000000	1.00182915785249
0.0512000000000000	0.999551417534702
0.102400000000000	0.994972711579056
0.204800000000000	0.986155384711572
0.409600000000000	0.968598494325033
0.819200000000000	0.935088712218937
1.63840000000000	0.873018007500925
3.27680000000000	0.767577387306865
6.55360000000000	0.612605402329370
13.1072000000000	0.440866343374240
26.2144000000000	0.297297381402367
52.4288000000000	0.192732408913041
104.857600000000	0.121712195835908
209.715200000000	0.0760541748357527
419.432000000000	0.0481488970898555
838.860000000000	0.0316481941782858
1677.72000000000	0.0219941639640780
3355.44400000000	0.0164644612720950
6710.88000000000	0.0134003944775020
13421.7600000000	0.0117393151186096
26843.5600000000	0.0108596033826486
53687.2000000000	0.0104063957533441
107374.000000000	0.0101758826973312
214748.400000000	0.0100591246048508
429496.000000000	0.0100004671312534
858992.000000000	0.00997109936173529
1717988	0.00995634285483028
3435972	0.00994898779139675

==> Figures/Cs_Wi_Sq_Moore.txt <==
4.00000000000000e-05	1.00005733136377
8.00000000000000e-05	0.999984072068482
0.000160000000000000	0.999843392986946
0.000320000000000000	0.999560707662728
0.000640000000000000	0.998994009853145
0.00128000000000000	0.997855969169967
0.00256000000000000	0.995576569900743
0.00512000000000000	0.990991228139364
0.0102400000000000	0.981709394870582
0.0204800000000000	0.964195015114520
0.0409600000000000	0.928346111487604
0.0819200000000000	0.858802867407649
0.163840000000000	0.701140270574425
0.327680000000000	0.584757051200248
0.655360000000000	0.314929896645255
1.31072000000000	0.216460436624126
2.62144000000000	0.151870685437862
5.24288000000000	0.119203922831553
10.4857600000000	0.104871975708654
20.9715200000000	0.0989082964170948
41.9432000000000	0.0963520663096054
83.8860000000000	0.0952176658040397
167.772000000000	0.0947349351826730
335.544400000000	0.0945958506739769
671.088000000000	0.0946906363579540
1342.17600000000	0.0951696965052725

==> Figures/Cs_Wi_Sq_Moore_revised.txt <==
0.000200000000000000	1.00196419649916
0.000400000000000000	1.00160851731188
0.000800000000000000	1.00089715893732
0.00160000000000000	0.999474442188202
0.00320000000000000	0.996618391400796
0.00640000000000000	0.991017771362295
0.0128000000000000	0.979786670159497
0.0256000000000000	0.957399120568395
0.0512000000000000	0.913841691738164
0.102400000000000	0.829691380288838
0.204800000000000	0.516952077168898
0.409600000000000	0.423215100124938
0.819200000000000	0.280686287741127
1.63840000000000	0.190687135645108
3.27680000000000	0.139042163051305
6.55360000000000	0.114115769739495
13.1072000000000	0.102855312872664
26.2144000000000	0.0982575548966528
52.4288000000000	0.0960839073010169
104.857600000000	0.0950547579866189
209.715200000000	0.0945701546199612
419.432000000000	0.0943356946776707
838.860000000000	0.0942233470412037
1677.72000000000	0.0941830983947447
3355.44400000000	0.0942115904696314
6710.88000000000	0.0943254874741987
13421.7600000000	0.0945957103049847
26843.5600000000	0.0952510327655032
53687.2000000000	0.0968274496619076
107374.000000000	0.0998951107447694

==> Figures/Cs_Wi_a005.txt <==
0.000200000000000000	1.00349698316881
0.000400000000000000	1.00341706295708
0.000800000000000000	1.00325957312810
0.00160000000000000	1.00294811936182
0.00320000000000000	1.00232286123480
0.00640000000000000	1.00106823144044
0.0128000000000000	0.998535465907116
0.0256000000000000	0.993397947885045
0.0512000000000000	0.983764183392700
0.102400000000000	0.964021026309742
0.204800000000000	0.926244402334899
0.409600000000000	0.855657703388177
0.819200000000000	0.735506516517630
1.63840000000000	0.573539310090563
3.27680000000000	0.425015713497041
6.55360000000000	0.320581257716363
13.1072000000000	0.257117789669447
26.2144000000000	0.221414119141233
52.4288000000000	0.202020351871171
104.857600000000	0.191846613478774
209.716000000000	0.186736614923249
419.430000000000	0.184124575515101
838.860000000000	0.182708042943902
1677.72200000000	0.181970081329134
3355.44000000000	0.181613306939558
6710.88000000000	0.181494496643192
13421.7800000000	0.181630969917704
26843.6000000000	0.182016691473376
53687	0.182431384501029

==> Figures/Cs_Wi_a005_revised.txt <==
0.00100000000000000	0.997078920048436
0.00200000000000000	0.996661454471898
0.00400000000000000	0.995834045221103
0.00800000000000000	0.994165123152738
0.0160000000000000	0.990802597774152
0.0320000000000000	0.983988224427405
0.0640000000000000	0.970072705209488
0.128000000000000	0.941565870865690
0.256000000000000	0.893306697429314
0.512000000000000	0.802129341911792
1.02400000000000	0.666248454362789
2.04800000000000	0.528029827164767
4.09600000000000	0.409567670963650
8.19200000000000	0.319570662782662
16.3840000000000	0.262641055393128
32.7680000000000	0.230850642589448
65.5360000000000	0.213356905700485
131.072000000000	0.204200720483453
262.144000000000	0.199608998329409
524.288000000000	0.197133442454763
1048.57600000000	0.195740000760617
2097.16000000000	0.195046122594140
4194.30000000000	0.194743525965756
8388.60000000000	0.194655875350890
16777.2200000000	0.194679405334006
33554.4000000000	0.194719988076854
67108.8000000000	0.194712702539812
134217.800000000	0.194814970187113


==> Figures/Cs_Wi_a025_Newton.txt <==
4.00000000000000e-05	1
8.00000000000000e-05	1
0.000160000000000000	1
0.000320000000000000	1
0.000640000000000000	1
0.00128000000000000	1
0.00256000000000000	1
0.00512000000000000	1
0.0102400000000000	1
0.0204800000000000	1
0.0409600000000000	1
0.0819200000000000	1
0.163840000000000	1
0.327680000000000	1
0.655360000000000	1
1.31072000000000	1
2.62144000000000	1
5.24288000000000	1
10.4857600000000	1
20.9715200000000	1
41.9432000000000	1
83.8860000000000	1
167.772000000000	1
335.544400000000	1
671.088000000000	1
1342.17600000000	1
2684.35600000000	1
5368.72000000000	1
10737.4000000000	1

==> Figures/Cs_Wi_a025_Newton2.txt <==
1.00000000000000e-05	0.143000000000000
4.00000000000000e-05	0.143000000000000
8.00000000000000e-05	0.143000000000000
0.000160000000000000	0.143000000000000
0.000320000000000000	0.143000000000000
0.000640000000000000	0.143000000000000
0.00128000000000000	0.143000000000000
0.00256000000000000	0.143000000000000
0.00512000000000000	0.143000000000000
0.0102400000000000	0.143000000000000
0.0204800000000000	0.143000000000000
0.0409600000000000	0.143000000000000
0.0819200000000000	0.143000000000000
0.163840000000000	0.143000000000000
0.327680000000000	0.143000000000000
0.655360000000000	0.143000000000000
1.31072000000000	0.143000000000000
2.62144000000000	0.143000000000000
5.24288000000000	0.143000000000000
10.4857600000000	0.143000000000000
20.9715200000000	0.143000000000000
41.9432000000000	0.143000000000000
83.8860000000000	0.143000000000000
167.772000000000	0.143000000000000
335.544400000000	0.143000000000000
671.088000000000	0.143000000000000
1342.17600000000	0.143000000000000
2684.35600000000	0.143000000000000
5368.72000000000	0.143000000000000
10737.4000000000	0.143000000000000

==> Figures/Cs_Wi_a025_Newton3.txt <==
1.00000000000000e-06	0.00990099009900990
1.00000000000000e-05	0.00990099009900990
2.00000000000000e-05	0.00990099009900990
4.00000000000000e-05	0.00990099009900990
8.00000000000000e-05	0.00990099009900990
0.000160000000000000	0.00990099009900990
0.000320000000000000	0.00990099009900990
0.000640000000000000	0.00990099009900990
0.00128000000000000	0.00990099009900990
0.00256000000000000	0.00990099009900990
0.00512000000000000	0.00990099009900990
0.0102400000000000	0.00990099009900990
0.0204800000000000	0.00990099009900990
0.0409600000000000	0.00990099009900990
0.0819200000000000	0.00990099009900990
0.163840000000000	0.00990099009900990
0.327680000000000	0.00990099009900990
0.655360000000000	0.00990099009900990
1.31072000000000	0.00990099009900990
2.62144000000000	0.00990099009900990
5.24288000000000	0.00990099009900990
10.4857600000000	0.00990099009900990
20.9715200000000	0.00990099009900990
41.9432000000000	0.00990099009900990
83.8860000000000	0.00990099009900990
167.772000000000	0.00990099009900990
335.544400000000	0.00990099009900990
671.088000000000	0.00990099009900990
1342.17600000000	0.00990099009900990
2684.35600000000	0.00990099009900990
5368.72000000000	0.00990099009900990
10737.4000000000	0.00990099009900990
20000.0 			0.00990099009900990
40000.0             0.00990099009900990
100000.0 			0.00990099009900990
200000.0 			0.00990099009900990
400000.0             0.00990099009900990
800000.0 			0.00990099009900990

==> Figures/Cs_Wi_a025_etastr_200.txt <==
0.000200000000000000	1.00021091758267
0.000400000000000000	1.00003486074281
0.000800000000000000	0.999677412007333
0.00160000000000000	0.998965182064260
0.00320000000000000	0.997535387122362
0.00640000000000000	0.994681132294319
0.0128000000000000	0.988942612949619
0.0256000000000000	0.977407222087919
0.0512000000000000	0.956146191308350
0.102400000000000	0.913932562659953
0.204800000000000	0.838917719156132
0.409600000000000	0.716872066779746
0.819200000000000	0.555455370148545
1.63840000000000	0.402623476366549
3.27680000000000	0.291308241424938
6.55360000000000	0.221934932829441
13.1072000000000	0.182537773372514
26.2144000000000	0.160999244148547
52.4288000000000	0.149240890678483
104.857600000000	0.142768464144827
209.715200000000	0.139291592940823
419.432000000000	0.137422789760328
838.860000000000	0.136438171175403
1677.72000000000	0.135926072983500
3355.44400000000	0.135674059677475
6710.88000000000	0.135565785321164
13421.7600000000	0.135542889723910
26843.5600000000	0.135575918115315
53687.2000000000	0.135654419472868
107374.000000000	0.135750720712090

==> Figures/Cs_Wi_a025_etastr_400.txt <==
0.000400000000000000	1.00003102908182
0.000800000000000000	0.999675363133053
0.00160000000000000	0.998960019965427
0.00320000000000000	0.997532676355255
0.00640000000000000	0.994664618234583
0.0128000000000000	0.988911788367827
0.0256000000000000	0.977914222846836
0.0512000000000000	0.956031908776383
0.102400000000000	0.913688983397071
0.204800000000000	0.838397234721490
0.409600000000000	0.717842376926673
0.819200000000000	0.553738078918127
1.63840000000000	0.399947262965473
3.27680000000000	0.285958052590741
6.55360000000000	0.215339720845748
13.1072000000000	0.175446549409858
26.2144000000000	0.153421369750313
52.4288000000000	0.141204223714101
104.857600000000	0.134355758574950
209.715200000000	0.130561936986410
419.432000000000	0.128434244449159
838.860000000000	0.127272813005721
1677.72000000000	0.126675915459601
3355.44400000000	0.126406389410013
6710.88000000000	0.126309947513144
13421.7600000000	0.126304368733473
26843.5600000000	0.126358374304310
53687.2000000000	0.126454021195502
107374.000000000	0.126548733872480

==> Figures/Cs_Wi_a025_kd2.txt <==
8.00000000000000e-05	0.994293205072016
0.000160000000000000	0.994218884047808
0.000320000000000000	0.994070241999393
0.000640000000000000	0.993772957902562
0.00128000000000000	0.993181044031195
0.00256000000000000	0.991993234805020
0.00512000000000000	0.989627570061270
0.0102400000000000	0.984911171136668
0.0204800000000000	0.975546390296225
0.0409600000000000	0.957158987348439
0.0819200000000000	0.921503973670280
0.163840000000000	0.854391093439969
0.327680000000000	0.735086564276383
0.655360000000000	0.548919812075598
1.31072000000000	0.356428955563621
2.62144000000000	0.242549716008938
5.24288000000000	0.176449897800320
10.4857600000000	0.138132007860705
20.9715200000000	0.117306416126337
41.9430400000000	0.106183219669836
83.8864000000000	0.100196679690371
167.772000000000	0.0969769619857377
335.544000000000	0.0952644959901712
671.088800000000	0.0943984047191749
1342.17600000000	0.0939628699518559
2684.35200000000	0.0937458057107327
5368.71200000000	0.0936395072076232
10737.4400000000	0.0935888988064139
21474.8000000000	0.0935643293453531
42949.7600000000	0.0935439201930620
85899.2000000000	0.0935320393948519

==> Figures/Cs_Wi_a025_kd8.txt <==
0.000320000000000000	0.994070241999393
0.000640000000000000	0.993772957902562
0.00128000000000000	0.993181044031195
0.00256000000000000	0.991994561966166
0.00512000000000000	0.989630887964136
0.0102400000000000	0.984912830088101
0.0204800000000000	0.975546390296225
0.0409600000000000	0.957032492301657
0.0819200000000000	0.921398215516413
0.163840000000000	0.854175429753653
0.327680000000000	0.734695673844934
0.655360000000000	0.547490262520265
1.31072000000000	0.353263339254556
2.62144000000000	0.236114150898329
5.24288000000000	0.159985128839711
10.4857600000000	0.108436453192383
20.9715200000000	0.0765803734934724
41.9430400000000	0.0589643019586384
83.8860800000000	0.0489317769656333
167.772160000000	0.0436566273216443
335.545600000000	0.0409853809596900
671.088000000000	0.0396480556502575
1342.17600000000	0.0389784093021907
2684.35520000000	0.0386432109848325
5368.70400000000	0.0384756809256652
10737.4080000000	0.0383922092830875
21474.8480000000	0.0383510175126102
42949.7600000000	0.0383307886391172
85899.2000000000	0.0383208850845838
171798.4		0.0383208850845838
343596.8		0.0383208850845838


==> Figures/Cs_Wi_a025_kdpoint1.txt <==
2.00E-05	1.000371603
4.00E-05	1.000353554
8.00E-05	1.000318517
0.00016	1.00024685
0.00032	1.000104844
0.00064	0.999823486
0.00128	0.999256124
0.00256	0.998119742
0.00512	0.995851956
0.01024	0.991293987
0.02048	0.982559607
0.04096	0.965426787
0.08192	0.933227576
0.16384	0.879998564
0.32768	0.800400001
0.65536	0.708812921
1.31072	0.693487061
2.62144	0.661856819
5.24288	0.634037791
10.48576	0.634021
20.97152	0.634021
41.94304	0.634021
83.88608	0.634021
167.77216	0.634021
335.54432	0.634021
671.08864	0.634021
1342.17728	0.634021
2684.35456	0.634021
5368.70912	0.634021
10737.41824	0.634021
21474.83648	0.634021
42949.67296	0.634021
85899.34592	0.634021
171798.6918	0.634021
343597.383	0.634021

==> Figures/Cs_Wi_a025_revised.txt <==
0.000200000000000000	0.994181723535704
0.000400000000000000	0.993995920975185
0.000800000000000000	0.993624315854147
0.00160000000000000	0.992883759934364
0.00320000000000000	0.991402648094799
0.00640000000000000	0.988449714543694
0.0128000000000000	0.982563754858682
0.0256000000000000	0.970894690477518
0.0512000000000000	0.947883375147531
0.102400000000000	0.904074615175169
0.204800000000000	0.823036911352394
0.409600000000000	0.683413337665983
0.819200000000000	0.485091914894195
1.63840000000000	0.319695493848298
3.27680000000000	0.234508337753219
6.55360000000000	0.190646569098343
13.1072000000000	0.167552474683950
26.2144000000000	0.154913500459195
52.4288000000000	0.147960161053613
104.857600000000	0.144178918236132
209.715200000000	0.142242529856700
419.432000000000	0.141291819957534
838.860000000000	0.140793309219527
1677.72000000000	0.140543716984253
3355.44400000000	0.140424575598567
6710.88000000000	0.140368420206437
13421.7600000000	0.140340575230899
26843.5600000000	0.140326443640235
53687.2000000000	0.140319273314825
107374.000000000	0.140316631841617
214748			0.140316631841617
429496			0.140316631841617


==> Figures/Cs_Wi_a05.txt <==
8.00000000000000e-05	1.00277964403191
0.000160000000000000	1.00254906289118
0.000320000000000000	1.00208900917289
0.000640000000000000	1.00116557604679
0.00128000000000000	0.999325361173641
0.00256000000000000	0.995650474243227
0.00512000000000000	0.988443427891387
0.0102400000000000	0.974260747750820
0.0204800000000000	0.946938129707672
0.0409600000000000	0.896723682067830
0.0819200000000000	0.810554546712084
0.163840000000000	0.680038553967617
0.327680000000000	0.518716629823542
0.655360000000000	0.368840836994060
1.31072000000000	0.258888204013884
2.62144000000000	0.189028154845061
5.24288000000000	0.148863038091489
10.4857600000000	0.127086916707489
20.9716000000000	0.115624985197422
41.9430000000000	0.109741701960052
83.8860000000000	0.106787859349455
167.772200000000	0.105297703124843
335.544000000000	0.104603559343100
671.088000000000	0.104277304572294
1342.17800000000	0.104058571502863
2684.36000000000	0.103919790295646
5368.70000000000	0.103844454759610

==> Figures/Cs_Wi_a05_revised.txt <==
0.000400000000000000	1.00175976590944
0.000800000000000000	1.00060242595308
0.00160000000000000	0.998303265924820
0.00320000000000000	0.993714922936892
0.00640000000000000	0.984598099372572
0.0128000000000000	0.967193657500025
0.0256000000000000	0.933648535776250
0.0512000000000000	0.872148222146681
0.102400000000000	0.771161581018772
0.204800000000000	0.628186377447351
0.409600000000000	0.466037361245738
0.819200000000000	0.328630089441764
1.63840000000000	0.232809092897294
3.27680000000000	0.173819241830223
6.55360000000000	0.140600236875313
13.1072000000000	0.122764981803424
26.2144000000000	0.113386580632677
52.4288000000000	0.108452987335275
104.857600000000	0.105815887127279
209.716000000000	0.104438749880109
419.430000000000	0.103791728369343
838.860000000000	0.103497824201216
1677.72200000000	0.103451395112807
3355.44000000000	0.103521294246297
6710.88000000000	0.103584303916873
13421.7800000000	0.103581506545159
26843.6000000000	0.103527566837316
53687.0000000000	0.103530595533275

==> Figures/D_U_a025.txt <==
5e-07  4.6819e-05
1e-06  9.36205e-05
2e-06  0.000187171
4e-06  0.000374063
8e-06  0.00074701
1.6e-05  0.00148957
3.2e-05  0.0029614
6.4e-05  0.00585246
0.000128  0.0114275
0.000256  0.0217987
0.000512  0.0396895
0.001024  0.0659128
0.002048  0.0935708
0.004096  0.123334
0.008192  0.18094
0.016384  0.294195
0.032768  0.517115
0.065536  0.956215
0.131072  1.82659
0.262144  3.55982
0.524288  7.02402
1.04858  13.9542
2.09715  27.8098
4.1943  55.521
8.38861  110.948
16.7772  221.807
33.5544  443.526
67.1089  886.964
134.218  1773.84
268.435  3547.6


==> Figures/D_U_a025_Sq_Moore.txt <==
2e-06	0.000188369
4e-06	0.000376685
8e-06	0.000753157
1.6e-05	0.00150546
3.2e-05	0.00300749
6.4e-05	0.00600124
0.000128	0.0119472
0.000256	0.0236706
0.000512	0.0464966
0.001024	0.0895357
0.002048	0.165657
0.004096	0.27049
0.008192	0.451182
0.016384	0.485982
0.032768	0.668059
0.065536	0.937433
0.131072	1.47159
0.262144	2.58932
0.524288	4.88415
1.04858	9.51588
2.09715	18.8076
4.1943	37.4245
8.38861	74.7392
16.7772	149.628
33.5544 299.256

==> Figures/D_U_a025_Sq_Moore_revised.txt <==
5.00000000000000e-07	4.71855000000000e-05
1.00000000000000e-06	9.43375000000000e-05
2.00000000000000e-06	0.000188541000000000
4.00000000000000e-06	0.000376546000000000
8.00000000000000e-06	0.000750940000000000
1.60000000000000e-05	0.00149344000000000
3.20000000000000e-05	0.00295303000000000
6.40000000000000e-05	0.00577111000000000
0.000128000000000000	0.0110171000000000
0.000256000000000000	0.0200052000000000
0.000512000000000000	0.0249291000000000
0.00102400000000000	0.0408176000000000
0.00204800000000000	0.0541424000000000
0.00409600000000000	0.0735644000000000
0.00819200000000000	0.107281000000000
0.0163840000000000	0.176097000000000
0.0327680000000000	0.317441000000000
0.0655360000000000	0.606502000000000
0.131072000000000	1.18617000000000
0.262144000000000	2.34693000000000
0.524288000000000	4.66993000000000
1.04858000000000	9.31674000000000
2.09715000000000	18.6112000000000
4.19430000000000	37.2065000000000
8.38861000000000	74.4356000000000
16.7772000000000	149.051000000000
33.5544000000000	298.956000000000
67.1089000000000	602.055000000000
134.218000000000	1224.04000000000
268.435000000000	2525.63000000000

==> Figures/D_U_a025_etaSTR_200.txt <==
5.00000000000000e-07	9.37395000000000e-05
1.00000000000000e-06	0.000187446000000000
2.00000000000000e-06	0.000374758000000000
4.00000000000000e-06	0.000748982000000000
8.00000000000000e-06	0.00149582000000000
1.60000000000000e-05	0.00298308000000000
3.20000000000000e-05	0.00593174000000000
6.40000000000000e-05	0.0117251000000000
0.000128000000000000	0.0229401000000000
0.000256000000000000	0.0438546000000000
0.000512000000000000	0.0805101000000000
0.00102400000000000	0.137595000000000
0.00204800000000000	0.213226000000000
0.00409600000000000	0.309115000000000
0.00819200000000000	0.447305000000000
0.0163840000000000	0.681564000000000
0.0327680000000000	1.12115000000000
0.0655360000000000	1.97772000000000
0.131072000000000	3.66656000000000
0.262144000000000	7.01509000000000
0.524288000000000	13.6885000000000
1.04858000000000	27.0098000000000
2.09715000000000	53.6323000000000
4.19430000000000	106.862000000000
8.38861000000000	213.328000000000
16.7772000000000	426.315000000000
33.5544000000000	852.486000000000
67.1089000000000	1705.39000000000
134.218000000000	3412.76000000000
268.435000000000	6830.34000000000

==> Figures/D_U_a025_etaSTR_400.txt <==
1.00000000000000e-06	0.000373958000000000
2.00000000000000e-06	0.000747650000000000
4.00000000000000e-06	0.00149423000000000
8.00000000000000e-06	0.00298419000000000
1.60000000000000e-05	0.00595122000000000
3.20000000000000e-05	0.0118336000000000
6.40000000000000e-05	0.0234040000000000
0.000128000000000000	0.0457606000000000
0.000256000000000000	0.0874677000000000
0.000512000000000000	0.160520000000000
0.00102400000000000	0.274877000000000
0.00204800000000000	0.424076000000000
0.00409600000000000	0.612593000000000
0.00819200000000000	0.875995000000000
0.0163840000000000	1.31933000000000
0.0327680000000000	2.14983000000000
0.0655360000000000	3.75989000000000
0.131072000000000	6.92097000000000
0.262144000000000	13.1706000000000
0.524288000000000	25.5974000000000
1.04858000000000	50.3607000000000
2.09715000000000	99.8101000000000
4.19430000000000	198.684000000000
8.38861000000000	396.523000000000
16.7772000000000	792.440000000000
33.5544000000000	1584.81000000000
67.1089000000000	3170.98000000000
134.218000000000	6346.77000000000
268.435000000000	12703


==> Figures/D_U_a025_ksqaure.txt <==
1e-06	9.41875e-05
2e-06	0.000188352
4e-06	0.000376677
8e-06	0.000753246
1.6e-05	0.00150606
3.2e-05	0.00301041
6.4e-05	0.00601393
0.000128	0.0120001
0.000256	0.0238874
0.000512	0.0473437
0.001024	0.0928262
0.002048	0.177593
0.004096	0.317609
0.008192	0.60694
0.016384	0.640083
0.032768	0.779307
0.065536	0.964494
0.131072	1.2985866
0.262144	1.94619
0.524288	3.0443
1.04858	4.86403
2.09715	7.85783	
4.1943	12.7852	
8.38861	20.8924
16.7772	34.1423
33.5544	53.6259
67.1089	82.2133
134.218	136.88
268.435	256.195
536.871	505.083
1073.74	1005.09



==> Figures/D_U_a025_ksqaure_revised.txt <==
5.00000000000000e-07	4.70971000000000e-05
1.00000000000000e-06	9.41775000000000e-05
2.00000000000000e-06	0.000188288000000000
4.00000000000000e-06	0.000376309000000000
8.00000000000000e-06	0.000751547000000000
1.60000000000000e-05	0.00149880000000000
3.20000000000000e-05	0.00298032000000000
6.40000000000000e-05	0.00589099000000000
0.000128000000000000	0.0115003000000000
0.000256000000000000	0.0218697000000000
0.000512000000000000	0.0399546000000000
0.00102400000000000	0.0650121000000000
0.00204800000000000	0.0965077000000000
0.00409600000000000	0.133865000000000
0.00819200000000000	0.181985000000000
0.0163840000000000	0.263175000000000
0.0327680000000000	0.402762000000000
0.0655360000000000	0.653615000000000
0.131072000000000	1.07781000000000
0.262144000000000	1.77894000000000
0.524288000000000	2.91665000000000
1.04858000000000	4.76473000000000
2.09715000000000	7.76971000000000
4.19430000000000	12.6667000000000
8.38861000000000	20.6397000000000
16.7772000000000	33.5197000000000
33.5544000000000	51.1843000000000
67.1089000000000	78.5695000000000
134.218000000000	134.833000000000
268.435000000000	255.978000000000
536.8700		511.9560

==> Figures/MMF_structure.txt <==
0.204124145	0.857901
0.102062073	0.229735
0.051031036	0.0480844
0.025515518	0.00955218
0.012757759	0.00199742

==> Figures/MMF_velocity.txt <==
0.20412415	0.0214806
0.10206207	0.00430461
0.05103104	0.000617531
0.02551552	7.91E-05
0.01275776	1.28E-05

==> Figures/Newton_D_U_a025.txt <==
1.00000000000000e-06	9.41860001881610e-05
2.00000000000000e-06	0.000188372000376322
4.00000000000000e-06	0.000376744000752644
8.00000000000000e-06	0.000753488001505288
1.60000000000000e-05	0.00150697600301058
3.20000000000000e-05	0.00301395200602115
6.40000000000000e-05	0.00602790401204230
0.000128000000000000	0.0120558080240846
0.000256000000000000	0.0241116160481692
0.000512000000000000	0.0482232320963384
0.00102400000000000	0.0964464641926768
0.00204800000000000	0.192892928385354
0.00409600000000000	0.385785856770707
0.00819200000000000	0.771571713541415
0.0163840000000000	1.54314342708283
0.0327680000000000	3.08628685416566
0.0655360000000000	6.17257370833132
0.131072000000000	12.3451474166626
0.262144000000000	24.6902948333253
0.524288000000000	49.3805896666505
1.04858000000000	98.7615560773018
2.09715000000000	197.522170294602
4.19430000000000	395.044340589204
8.38861000000000	790.089623038409
16.7772000000000	1580.17736235681
33.5544000000000	3160.35472471363
67.1089000000000	6320.71886802728
134.218000000000	12641.4565732546
268.435000000000	25282.8189605090
536.870000000000    50565.6379210180

==> Figures/Newton_D_U_kdsquare.txt <==
1.59985871960606e-06	1.49192369966185e-06
2.55954792269953e-06	2.38686713989094e-06
4.09491506238043e-06	3.81865020629570e-06
6.55128556859551e-06	6.10930082966765e-06
1.04811313415469e-05	9.77401820304031e-06
1.67683293681101e-05	1.56370482477224e-05
2.68269579527973e-05	2.50170679880193e-05
4.29193426012878e-05	4.00237743596103e-05
6.86648845004300e-05	6.40323844007678e-05
0.000109854114198756	0.000102442768520735
0.000175751062485479	0.000163893956478483
0.000281176869797423	0.000262207175362838
0.000449843266896944	0.000419494435847510
0.000719685673001152	0.000671131831016864
0.00115139539932645	0.00107371611185751
0.00184206996932672	0.00171779408393675
0.00294705170255181	0.00274822784367391
0.00471486636345739	0.00439677627916586
0.00754312006335462	0.00703422086838058
0.0120679264063933	0.0112537595919136
0.0193069772888325	0.0180044254114732
0.0308884359647748	0.0288045369860423
0.0494171336132384	0.0460831896613351
0.0790604321090770	0.0737265928069467
0.126485521685530	0.117952132369039
0.202358964772516	0.188706747466735
0.323745754281765	0.301904135383154
0.517947467923121	0.483003963477867
0.828642772854684	0.772738102574352
1.32571136559011	1.23627179137542
2.12095088792019	1.97786020523496
3.39322177189533	3.16429689550698
5.42867543932386	5.06242797969923
8.68511373751352	8.09916954569948
13.8949549437314	12.9575270192552
22.2299648252620	20.7302125862865
35.5648030622313	33.1654113654577
56.8986602901829	53.0599725623493
91.0298177991523	84.8884597659328
145.634847750124	135.809542550456
232.995181051537	217.276080855056
372.759372031494	347.611032517792
596.362331659464	556.128541404855
954.095476349992	889.727096188356
1526.41796717524	1423.43765290672
2442.05309454866	2277.29914081840
3906.93993705462	3643.35688758970
6250.55192527398	5828.85628524717
10000	9325.34655328326

==> Figures/vis_ss_of_model.txt <==
0.00232995181051537	1.00767546424577
0.00355648030622313	1.00645612342104
0.00542867543932386	1.00460063595565
0.00828642772854684	1.00178167284547
0.0126485521685530	0.997509435389537
0.0193069772888325	0.991058721544136
0.0294705170255181	0.981373131587422
0.0449843266896945	0.966952151778012
0.0686648845004300	0.945747037732480
0.104811313415469	0.915131933260667
0.159985871960606	0.872079465079865
0.244205309454865	0.813725874179189
0.372759372031494	0.738459787180428
0.568986602901830	0.647354071826048
0.868511373751353	0.545185396272077
1.32571136559011	0.439975969845367
2.02358964772516	0.340732710621749
3.08884359647748	0.254567926457616
4.71486636345740	0.184982219425866
7.19685673001152	0.131997984463807
10.9854114198756	0.0934347662310270
16.7683293681101	0.0662799112557404
25.5954792269953	0.0476003752917889
39.0693993705462	0.0349567005173297
59.6362331659465	0.0264917896080920
91.0298177991523	0.0208660434619399
138.949549437314	0.0171454320790645
212.095088792019	0.0146927407180932
323.745754281765	0.0130793320214815
494.171336132384	0.0120195030023560
754.312006335462	0.0113239561818323
1151.39539932645	0.0108677577163051
1757.51062485479	0.0105686630412498
2682.69579527973	0.0103726204742575
4094.91506238043	0.0102441456877816
6250.55192527398	0.0101599602805756
9540.95476349994	0.0101048003291553
14563.4847750124	0.0100686601699578
22229.9648252620	0.0100449823031911
33932.2177189533	0.0100294696485397
51794.7467923121	0.0100193066045367
79060.4321090770	0.0100126483921847
120679.264063933	0.0100082863590642
184206.996932672	0.0100054286459690
281176.869797423	0.0100035564676577
429193.426012878	0.0100023299463819
655128.556859550	0.0100015264156372
1000000	0.0100009999990000

==> Figures/vis_ss_of_rate_square.txt <==
0.00100000000000000	0.998020794055448
0.00123284673944207	0.997560227891682
0.00151991108295293	0.996992569272126
0.00187381742286038	0.996292959856842
0.00231012970008316	0.995430793903179
0.00284803586843580	0.994368401496271
0.00351119173421513	0.993059436601286
0.00432876128108306	0.991446907363180
0.00533669923120631	0.989460774893754
0.00657933224657568	0.987015034907386
0.00811130830789687	0.984004184953007
0.0100000000000000	0.980298970497961
0.0123284673944207	0.975741299137618
0.0151991108295293	0.970138219687703
0.0187381742286038	0.963254892066647
0.0231012970008316	0.954806541817545
0.0284803586843580	0.944449528030382
0.0351119173421513	0.931771900598355
0.0432876128108306	0.916284252723517
0.0533669923120631	0.897412392174954
0.0657933224657568	0.874494503933571
0.0811130830789687	0.846787227529916
0.100000000000000	0.813487557667381
0.123284673944207	0.773780617147874
0.151991108295293	0.726926467648873
0.187381742286039	0.672400247011686
0.231012970008316	0.610094898411121
0.284803586843580	0.540577929397396
0.351119173421513	0.465356242974426
0.432876128108306	0.387047720284746
0.533669923120631	0.309309864268904
0.657933224657568	0.236391368792190
0.811130830789687	0.172311418557187
1	0.119911991199120
1.23284673944207	0.0802045875343967
1.51991108295293	0.0523411518695627
1.87381742286039	0.0341869669841330
2.31012970008316	0.0231433349151541
2.84803586843580	0.0168235049653547
3.51119173421513	0.0133924899982499
4.32876128108306	0.0116103638778995
5.33669923120631	0.0107177501477775
6.57933224657568	0.0102836450304895
8.11130830789687	0.0100774562003833
10	0.00998134875576674
12.3284673944207	0.00993721690642252
15.1991108295293	0.00991719100290905
18.7381742286038	0.00990818897761891
23.1012970008316	0.00990417258442966
28.4803586843580	0.00990239126082382
35.1119173421513	0.00990160496954306
43.2876128108306	0.00990125921150026
53.3669923120631	0.00990110763293486
65.7933224657568	0.00990104134398275
81.1130830789687	0.00990101241117374
100	0.00990099980298971
123.284673944207	0.00990099431567009
151.991108295293	0.00990099192994322
187.381742286038	0.00990099089356104
231.012970008316	0.00990099044364949
284.803586843580	0.00990099024844124
351.119173421513	0.00990099016378128
432.876128108306	0.00990099012707814
533.669923120631	0.00990099011117060
657.933224657568	0.00990099010427771
811.130830789687	0.00990099010129152
1000	0.00990099009999802
1232.84673944207	0.00990099009943780
1519.91108295293	0.00990099009919518
1873.81742286038	0.00990099009909013
2310.12970008316	0.00990099009904463
2848.03586843580	0.00990099009902494
3511.19173421513	0.00990099009901641
4328.76128108306	0.00990099009901272
5336.69923120631	0.00990099009901112
6579.33224657568	0.00990099009901043
8111.30830789687	0.00990099009901013
10000	0.00990099009901000
12328.4673944207	0.00990099009900994
15199.1108295293	0.00990099009900992
18738.1742286038	0.00990099009900991
23101.2970008316	0.00990099009900991
28480.3586843580	0.00990099009900990
35111.9173421514	0.00990099009900990
43287.6128108306	0.00990099009900990
53366.9923120631	0.00990099009900990
65793.3224657568	0.00990099009900990
81113.0830789687	0.00990099009900990
100000	0.00990099009900990
123284.673944207	0.00990099009900990
151991.108295293	0.00990099009900990
187381.742286039	0.00990099009900990
231012.970008316	0.00990099009900990
284803.586843581	0.00990099009900990
351119.173421513	0.00990099009900990
432876.128108306	0.00990099009900990
533669.923120630	0.00990099009900990
657933.224657568	0.00990099009900990
811130.830789686	0.00990099009900990
1000000	0.00990099009900990

==> Figures/vis_ss_of_viscosity_square.txt <==
0.00284803586843580	0.994384326842287
0.00351119173421513	0.993083593604028
0.00432876128108306	0.991483533915554
0.00533669923120631	0.989516275919851
0.00657933224657568	0.987099077650113
0.00811130830789687	0.984131336739625
0.0100000000000000	0.980491138026654
0.0123284673944207	0.976031343651736
0.0151991108295293	0.970575281719833
0.0187381742286038	0.963912172864674
0.0231012970008316	0.955792561858042
0.0284803586843580	0.945924208703565
0.0351119173421513	0.933969155491710
0.0432876128108306	0.919543031890480
0.0533669923120631	0.902218089344606
0.0657933224657568	0.881531927126449
0.0811130830789687	0.857004303056155
0.100000000000000	0.828164634645283
0.123284673944207	0.794592510211194
0.151991108295293	0.755972356189254
0.187381742286039	0.712160926371892
0.231012970008316	0.663262233099867
0.284803586843580	0.609699172645494
0.351119173421513	0.552265561033877
0.432876128108306	0.492138881353584
0.533669923120631	0.430835783434497
0.657933224657568	0.370101693516304
0.811130830789687	0.311742509959690
1	0.257425742574257
1.23284673944207	0.208492554596489
1.51991108295293	0.165823275936177
1.87381742286039	0.129784729068218
2.31012970008316	0.100263566358637
2.84803586843580	0.0767662293856045
3.51119173421513	0.0585524699105173
4.32876128108306	0.0447689145312366
5.33669923120631	0.0345586829341278
6.57933224657568	0.0271362063108768
8.11130830789687	0.0218276034801868
10	0.0180836265444726
12.3284673944207	0.0154743642421299
15.1991108295293	0.0136740723506084
18.7381742286038	0.0124423412036799
23.1012970008316	0.0116054932054851
28.4803586843580	0.0110402245237365
35.1119173421513	0.0106602273899551
43.2876128108306	0.0104057839813910
53.3669923120631	0.0102359617169375
65.7933224657568	0.0101229183203279
81.1130830789687	0.0100478333222041
100	0.00999804911380267
123.284673944207	0.00996508795036235
151.991108295293	0.00994329067146330
187.381742286038	0.00992888989372276
231.012970008316	0.00991938316373569
284.803586843580	0.00991311123367997
351.119173421513	0.00990897554687821
432.876128108306	0.00990624963116345
533.669923120631	0.00990445353461677
657.933224657568	0.00990327041910330
811.130830789687	0.00990249125778923
1000	0.00990197822078812
1232.84673944207	0.00990164046255647
1519.91108295293	0.00990141812582434
1873.81742286038	0.00990127178202752
2310.12970008316	0.00990117546497168
2848.03586843580	0.00990111207737059
3511.19173421513	0.00990107036326754
4328.76128108306	0.00990104291321180
5336.69923120631	0.00990102485025978
6579.33224657568	0.00990101296462992
8111.30830789687	0.00990100514392464
10000	0.00990099999802010
12328.4673944207	0.00990099661214360
15199.1108295293	0.00990099438434825
18738.1742286038	0.00990099291854645
23101.2970008316	0.00990099195411407
28480.3586843580	0.00990099131956452
35111.9173421514	0.00990099090206399
43287.6128108306	0.00990099062737155
53366.9923120631	0.00990099044663962
65793.3224657568	0.00990099032772866
81113.0830789687	0.00990099024949244
100000	0.00990099019801782
123284.673944207	0.00990099016415075
151991.108295293	0.00990099014186836
187381.742286039	0.00990099012720797
231012.970008316	0.00990099011756239
284803.586843581	0.00990099011121622
351119.173421513	0.00990099010704085
432876.128108306	0.00990099010429374
533669.923120630	0.00990099010248632
657933.224657568	0.00990099010129715
811130.830789686	0.00990099010051476
1000000	0.00990099010000000
